The Stellar Obliquity and the Long-period planet in the HAT-P-17 Exoplanetary System

We present the measured projected obliquity -- the sky-projected angle between the stellar spin axis and orbital angular momentum -- of the inner planet of the HAT-P-17 multi-planet system. We measure the sky-projected obliquity of the star to be \lambda=19+/-15 degrees by modeling the Rossiter-McLaughlin (RM) effect in Keck/HIRES radial velocities (RVs). The anomalous RV time series shows an asymmetry relative to the midtransit time, ordinarily suggesting a nonzero obliquity -- but in this case at least part of the asymmetry may be due to the convective blueshift, increasing the uncertainty in the determination of \lambda. We employ the semi-analytical approach of Hirano et al. (2011) that includes the effects of macroturbulence, instrumental broadening, and convective blueshift to accurately model the anomaly in the net RV caused by the planet eclipsing part of the rotating star. Obliquity measurements are an important tool for testing theories of planet formation and migration. To date, the measured obliquities of ~50 Jovian planets span the full range, from prograde to retrograde, with planets orbiting cool stars preferentially showing alignment of stellar spins and planetary orbits. Our results are consistent with this pattern emerging from tidal interactions in the convective envelopes of cool stars and close-in planets. In addition, our 1.8 years of new RVs for this system show that the orbit of the outer planet is more poorly constrained than previously thought, with an orbital period now in the range of 10-36 years.

==> tab1.txt <==
#BJD_TDB - 2440000	Radial Velocity (m/s)	Error (m/s)
14396.8272772 -5.24734720242 1.62414
14397.7946382 -32.7907368079 1.60093
14427.7815123 -10.6330985766 1.57929
14429.8199962 -68.9188642753 1.77929
14430.8485952 -97.8371039258 1.89632
14454.7162454 9.70214318019 2.65658
14455.7078194 14.8909726471 1.90073
14456.6990463 14.1835456943 1.98434
14457.6957933 3.21124273503 1.85186
14603.0436842 -17.0602345217 1.8946
14604.0217162 -35.1328092156 1.79516
14638.00675 -105.193542486 1.76888
14640.096102 -10.9506693571 1.79035
14641.037525 -2.89040813512 2.15846
14674.8982071 -14.9709153108 2.05529
14722.8155791 -19.5016962877 1.86502
14726.783959 -17.7597953872 1.59009
14727.863091 -38.3570284237 2.07102
14777.8697211 -11.3975358501 1.80067
14778.8150111 -20.837094128 2.13466
14805.7312485 -20.5119209949 1.5723
14808.7757514 -16.5449164236 1.57484
14955.0708839 -33.7495508351 1.65578
14956.0862979 -59.8557955948 1.62374
14957.0778099 -92.5277728005 2.01288
14985.0906463 -23.6105910323 1.88039
14989.0505532 -128.293742599 2.00266
15043.0224274 -23.5436804986 1.9048
15106.9686559 6.7495136848 2.69196
15192.7287874 -19.0283482524 1.78805
15198.7036934 2.56905493889 1.73338
15290.1389736 -45.7485557546 2.19331
15319.0577896 -82.022460021 2.4632
15319.1227596 -81.1536870373 2.58772
15321.1235265 -45.5573914483 1.51216
15351.9739225 -48.8412845499 1.64196
15406.9802564 28.6345043482 1.71501
15428.9651236 26.5737108084 2.14497
15455.8828169 -12.6270901366 1.67469
15486.8976921 -10.1701451056 1.84564
15521.8092364 31.1665700603 1.91026
15542.7471936 32.8997679959 1.52782
15701.0704934 -25.5323075131 1.58774
15770.0071953 49.6617030379 2.35659
15783.0867814 5.39483014083 1.65366
15797.0910928 15.0742168208 1.43981
15811.0407321 49.61771877 1.75287
15841.8781048 55.835753917 1.85377
15881.8063747 53.957262026 1.59066
15902.7490392 60.3757381353 2.11898
15944.7113311 59.2332032076 2.19746
16112.0275239 54.2779626244 1.66076
16164.0843844 50.7969400427 1.50366
16165.7428594 11.0004028588 1.43043
16165.7490984 14.0894449484 1.49674
16165.7548854 13.7051334649 1.45689
16165.7607304 9.91493217639 1.48105
16165.7662164 15.0804787917 1.45117
16165.7715984 12.4623410623 1.50874
16165.7770844 14.4877136026 1.35019
16165.7826054 15.6576010043 1.53006
16165.7883224 17.7703016789 1.3301
16165.7938094 23.0819300406 1.45493
16165.7993414 21.5260823202 1.48116
16165.8051634 17.2311732279 1.47056
16165.8115984 18.7208621588 1.43844
16165.8173504 18.3165185428 1.40193
16165.8225704 20.4873625221 1.41246
16165.8277094 16.6842028403 1.56657
16165.8328374 17.3586787641 1.58551
16165.8380684 16.0036693845 1.56787
16165.8431384 17.5344338785 1.44064
16165.8486934 22.1195425829 1.4497
16165.8547814 13.2872607887 1.57701
16165.8609274 20.6223945855 1.47518
16165.8669694 14.8644417167 1.47099
16165.8730574 9.92378542472 1.61929
16165.8794234 10.2097847941 1.50559
16165.8857884 7.01489354241 1.4788
16165.8919344 6.33434082151 1.45837
16165.8977214 3.20924652845 1.35097
16165.9035784 3.48944912831 1.40092
16165.9098514 6.72152156779 1.3996
16165.9161014 1.82215925025 1.45885
16165.9224784 0.458721897652 1.40654
16165.9284624 4.97206216007 1.6043
16165.9342384 8.81888659907 1.44432
16165.9400484 8.17217886112 1.49909
16165.9463334 13.3876550445 1.45544
16165.9520854 8.50535478265 1.5592
16165.9575604 8.20445882003 1.51614
16165.9629534 6.85132469166 1.42698
16165.9685554 9.92354345919 1.58851
16165.9743424 6.55475098496 1.51057
16165.9805234 10.0386835497 1.51441
16166.0736024 6.51836199294 1.49736
16166.0802574 11.101373365 1.48726
16166.0867504 5.28153013691 1.50021
16207.9150947 -17.7645268404 1.7588
16265.8153481 70.141299144 1.763

